Periodic Radio and X-ray Emission from an Accreting White Dwarf Binary

Long period radio transients (LPTs) are coherent bursts of polarised radio emission that repeat periodically on timescales of minutes to hours. Little is known about the physical origins of these systems. Astronomers have proposed magnetars that rotate slowly and white dwarfs that rapidly orbit with a companion star as potential explanations. While several recent examples appear to support the latter hypothesis, the mechanism generating these bright radio pulses remains poorly understood. Here we report our discovery and classification of the LPT ASKAP J174508.9-505149 as an accreting white dwarf binary. This object has a ~1.3h spectroscopic orbital period and exhibits orbitally-modulated X-ray emission and radio bursts. These elliptically polarised radio bursts drift in emission frequency, potentially due to a longer beat period, and turn off for several hours at a time. Some long period radio transients have been associated with non-interacting white dwarf binaries. We have spectroscopically confirmed this system as an accreting cataclysmic variable, identified through characteristic optical emission lines and an ongoing X-ray outburst. Our results strengthen the link between at least some long period radio transients and white dwarf binaries.

==> Supplementary_Data_1.csv <==
Peak Time [MJD],Duration [min],f_L [%],err_f_L [%],f_C [%],err_f_C [%],S_I [mJy],err_S_I [mJy],S_Q [mJy],err_S_Q [mJy],S_U [mJy],err_S_U [mJy],S_V [mJy],err_S_V [mJy],PI [mJy],err_PI [mJy],obs_id
60161.35035670727,2.8719557309523225,54.74088450664016,16.583382557580208,34.37347642051651,17.79663646367811,1.151703362856049,0.2295928576137911,-0.1942965144468925,0.1741736211577366,-0.4157772778421941,0.2023063532293271,0.3958804838656197,0.1891618729459374,0.6304526077201207,0.143812207174259,obs1
60161.40220815936,4.2777707520872355,96.41763775992888,13.09174649565352,1.323786403901714,7.640951752368099,2.3974767433679647,0.2380120803621387,2.3354931889567054,0.2118787968402712,0.0656726955977731,0.179049229046492,0.0317374711654107,0.1831629434308646,2.311590441799064,0.2141301354014223,obs1
60161.42943643089,8.83980794576928,94.71113551811273,31.95079700058962,27.682722733271113,19.899904248622775,0.9738025774890297,0.2806361617224873,0.7123644168075658,0.1972333346890214,-0.2481754015737681,0.201959257666927,0.2695750674957357,0.1775318147380698,0.9222994788445094,0.1617416777343555,obs1
60174.18834634915,6.5402640122920275,45.93247261012286,9.346614131329618,10.60603598721492,16.99385616889673,2.1548646506367657,0.4326346720044556,-0.0830820449556137,0.3633342345429401,0.0393152469563952,0.3031904336797927,-0.2285457203223084,0.3633084305089095,0.989782615438952,0.0327898323711327,obs2
60350.878048006256,7.040760568343103,87.75095797843971,44.105780129437335,40.76739307248409,37.60853129535931,0.5419557961560153,0.170080316584469,0.4733045450294282,0.186795664521618,-0.0429139411354441,0.1924882496769563,0.2209412496980334,0.1916653022848344,0.4755714029465834,0.1867149532875354,obs3
60350.95128293468,6.691002503503114,81.67496959048464,23.987040754444443,31.558688898699792,30.00841798262175,1.065585934174518,0.2256185093338942,0.6200359044448256,0.2436279833020259,0.1207137510802741,0.2549426107506887,-0.3362849499144401,0.3117373949719514,0.8703169876975192,0.1771321629064028,obs3
60351.00328375801,10.759352284949273,63.58685185952766,23.074295188564207,27.21476204893978,19.03198674234664,1.3171874117934694,0.25710118839996,0.4579306849842386,0.3761765136662724,-0.699151100825344,0.1830444838523424,-0.3584694198581812,0.2407243465201306,0.83755800824946,0.2562185406332465,obs3
60351.68817359294,5.40746214101091,44.79394417935911,6.579780014414127,6.173515810229885,17.588942388860005,6.593864122688234,0.7609682377504496,0.8964124726404898,0.8180281772695167,0.3635902570781368,0.8288172176747942,-0.4070732441192342,1.1588391156626343,2.9536518143797545,0.2684124454370849,obs4
60351.72364124275,6.364191805478185,83.34288014299477,18.456029009897044,34.409360860157165,17.36044139567664,4.254375937612015,0.6205136372710303,3.131300552144354,0.668861774132996,0.0523087060897648,0.866103582445304,-1.4639035687206132,0.70704282349845,3.5457194385163917,0.5908242945169758,obs4
60351.7397790128,3.534107452724129,27.12953561445372,8.079403585429706,38.50598467183667,13.21828633660662,7.045360759883806,0.6526847210559196,1.7493703166406611,0.5504014106696242,-0.6097258476403928,0.6182511395139887,-2.712885534276454,0.8967228236358933,1.9113736565194244,0.5409815786291086,obs4
60351.77973730847,5.238048476167023,65.1653594881157,17.351369158099065,27.320383976980818,16.166756141293195,4.112086886700828,0.5976902966907457,2.2766279518771375,0.5975949447682233,-1.1414874544122826,0.7409090128710892,-1.1234379269137422,0.6444246341247989,2.67965620218226,0.5978184677618652,obs4
60351.794003472416,4.225368392653763,89.38628786014989,15.870868032703564,33.47617333505026,13.859638623988152,5.1351209736555035,0.5957440406892343,3.0332732144031773,0.5029018998426189,-3.5395429444281734,0.6740764773079373,-1.7190419981054372,0.6831959850860325,4.59009401547864,0.6169564615934262,obs4
60391.79931816749,5.992141419555992,81.80635733225549,11.051778468854256,6.538148462270757,7.311052597930695,1.5919271349157926,0.16774897495227,1.078758986036968,0.1080555102249053,-0.7297226713159016,0.1144128102833982,0.1040825594919678,0.1158687090605106,1.3022976004583502,0.1100985005450568,obs5
60391.81647162749,3.9567283540964127,55.87869765835437,10.54055654394242,0.3719120117989719,9.109494946580194,1.262091332930612,0.1677331363492524,0.3087272307315704,0.1026097759003646,-0.5224819503379768,0.1120805402498449,0.0046938692670427,0.1149684537818901,0.7052402001005914,0.0944065625082249,obs5
60391.91718635973,19.427399632986635,46.86381113679391,11.883426155175083,38.726615303657496,15.172952104847848,0.7787236646650506,0.1275690682360415,0.0349877383183273,0.0986513639395548,-0.2502192689573537,0.1020927991960894,-0.301573317893378,0.1073313408267094,0.3649395874861497,0.0706355579030554,obs5
60391.9718931344,5.868237423710525,54.64401547125593,7.811534308789294,14.47827657918556,6.647336713406974,2.291803827748946,0.2017039375391008,1.0621948734058628,0.1656103068930134,-0.0964244442150209,0.1698287293846608,0.3318136968338538,0.1495186914042784,1.2523336382059698,0.1410734169381898,obs5
60391.98465976965,3.5388094070367515,41.07265547520811,7.9082612209633325,7.729201152451534,8.466664743873197,1.583269783122944,0.1598258399679059,0.5579063132857187,0.1213223246639832,-0.1286835579291101,0.1167872281342657,0.1223741063235555,0.1334797295432738,0.6502909432651616,0.106621257161689,obs5
60392.02603469241,11.290042928885669,46.005065555380945,7.992002348178787,1.72504157357058,9.456790032973595,1.0407062143057892,0.1085451075543158,0.3676005699825465,0.0805524485367485,0.1311861051857639,0.0893272651722688,0.0179526148555074,0.0983995877272132,0.4787775761303017,0.0665143831949843,obs5
60392.080976359815,11.360180242918432,37.86490520986885,6.284969233425055,2.858401218078096,7.85623595019405,2.6918666265796753,0.2940978077406915,0.1937008600680369,0.2134292390686224,0.608143834610013,0.2023554117308187,-0.0769443484431912,0.2113122447338215,1.0192727465304885,0.1273650906146678,obs5
60507.57201311185,2.7207147027365863,61.60445350745971,11.507992090555808,5.019330254433325,11.947625637929738,0.5738098057488755,0.0766010331168588,0.0525592803430915,0.073819632087333,0.2423508274136379,0.0654446312774399,-0.0288014091828584,0.0684487470459499,0.3534923950038109,0.0461911743141463,emu
60507.673771937545,12.446154663339255,46.95903606226896,12.363084420385992,14.289754518590597,11.450041997591445,0.5986338920032145,0.0849444317718528,-0.2165258206366412,0.0785697337006578,-0.0654006242062932,0.0643107264524519,0.0855433136323441,0.0674604873387384,0.2811127052267537,0.06234006473709,emu
60561.15219192588,12.96799309551716,37.896116048857344,8.42436641333945,11.917786927685956,11.302652622314229,1.3307770808879904,0.2001481219497937,0.2424806309178645,0.1229260515144566,0.1859065996856763,0.1563578694654342,-0.1585991769827097,0.1485096879829008,0.504312826924909,0.0825564896161503,obs6
60561.21055955154,7.050440534949303,36.49517472030904,6.499257779175852,4.885186181530323,6.168179356731042,2.1092358000258216,0.2207900896579663,0.6431540725361473,0.1326836847774259,0.0142275199323693,0.1681745721401985,0.103040095838752,0.1296535715594408,0.7697692904827317,0.1109028261043696,obs6
60561.31842913662,1.9566515693441031,50.15526682059333,10.045176708424211,19.37925817604155,11.393032663577234,1.257350166093907,0.1558893888541792,0.429353173315759,0.1448801863615763,-0.048018345552491,0.1374531238893035,-0.2436651348642255,0.1400285548252156,0.6306273306735726,0.0991932119260405,obs6
60561.37019820944,1.394733600318432,41.84799719282897,7.865098088014036,8.546374184838601,9.18094042723729,1.244490446145208,0.1809174383631386,0.2570081872461352,0.0996922782737238,0.1192495775522013,0.1650417277077299,-0.1063588102221368,0.1132048893149697,0.5207943269678714,0.0620364275678137,obs6
60561.50119785424,7.692142236046493,71.29148460884814,8.520933891232527,10.449205169574366,6.598233387425484,1.6767406375356488,0.1269257313264895,0.2970353052489284,0.0940811680994353,-1.1494911187774253,0.1123806199068322,0.1752060693777292,0.1098374292827403,1.195373293539029,0.1105668509288574,obs6
60561.55152982834,9.372752169147134,76.8174795786166,12.431730684528064,26.234498703164576,8.006278668938856,1.676282871101257,0.2133243671316037,0.5341236411283035,0.1324108316021684,-0.8493882641182817,0.1765135771640416,0.4397644080804292,0.121982459696739,1.287678252188056,0.1287372849142061,obs6
60561.597383343775,3.9890600158832967,51.122768161811514,10.147649205411536,25.93643307692576,7.31308552842528,2.113966409661901,0.2202043331301053,0.8985184097577029,0.164404931187378,-0.6566695489370118,0.1992750517673988,-0.5482874831106491,0.1436595434428684,1.0807181466300242,0.1826058543797512,obs6
60561.64953199153,6.414878745563328,49.15203156118674,13.1034126371053,22.696234147244823,13.230729212988845,1.4987313375127482,0.2388020806783294,0.5111384368863218,0.22673117806745,0.0214081327580052,0.218327367811841,-0.3401555736000274,0.1907422536099952,0.7366569000316622,0.1574481070180457,obs6
60567.32633129464,1.9541042461059988,35.59381863213729,11.506750874444933,39.4413635749062,12.54561297015831,1.0289618951132569,0.1479097148929364,0.3504781326732863,0.1085453607456521,-0.0774892440304333,0.101096720083644,-0.4058366020988646,0.1151557307615335,0.3662468307404154,0.1060514154347445,obs7
60567.377486973935,7.825891301035881,42.73768103554973,9.794002297183027,54.566117373760534,13.55212605779458,1.0677338491717765,0.1710606309835098,0.3027151860083165,0.1093294869800353,-0.0949595052347479,0.0874143641563826,-0.5826209053784428,0.1105699105355209,0.4563246867676315,0.0747730682630331,obs7
60567.42666541,10.225130973849446,49.95299038471344,12.23734964854656,1.8247463891892697,7.94273830689953,1.204202759627169,0.2125105668629724,0.2820408456947477,0.1077946358478196,-0.5200337220227419,0.1027617235209963,-0.0219736463748143,0.0955680336486013,0.6015352887290135,0.1022093033931694,obs7
60567.48427513396,3.5633870330639184,33.870752257208665,6.427538106847394,5.354550868162324,5.879513417151411,1.7758688541952186,0.2068590850695704,0.2160309599033333,0.109513084559864,-0.4230732837608165,0.1152655472438447,-0.0950898011497344,0.1038232783261291,0.6015001400173926,0.0901106784627687,obs7
60567.531659935936,6.557053152937442,69.95171922458232,15.353906068514773,8.23116471835738,11.58324967825709,1.267384890609971,0.2319794019593648,0.6781540459429979,0.108034313210331,-0.4847548216225809,0.1254430419847394,0.1043205379616802,0.1455572568217707,0.8865575201742667,0.1073953175705649,obs7
60568.06364023879,10.17945957602933,92.38262787108133,30.51734695808631,26.615520725122572,23.62219782869876,2.655274316169675,0.6555234606872484,1.7667067108668175,0.5787087196665633,-1.51106724338742,0.5532752978484109,-0.7067150859289965,0.6024803378636562,2.4530121904634297,0.538403495205844,obs8
60568.0986619484,9.167186140548438,33.88556277143436,5.813796310405981,7.762151218023757,12.602815853808975,5.025432093907326,0.6546323697792823,0.3448420769542782,0.5820262494042793,-0.4433046249713677,0.573177116795794,0.3900816384881843,0.631304267707008,1.7028959467167748,0.1901463969333563,obs8
60568.15270353366,7.170378570444882,73.36257675843342,13.990977375464874,13.01020464282111,11.777645488675503,3.6541403549568336,0.4897221205833674,2.0220115463769344,0.4100198531477516,1.211141417402884,0.42377511342106,-0.4754111381157938,0.4256293488471758,2.6807715227660984,0.3637301071952236,obs8
60568.21341059277,15.831611703615636,78.7768198440694,27.340128523040047,46.599235059992886,25.55010566119929,2.00207787487815,0.4735186463381048,1.3332081840064618,0.4096149566014427,-0.8389840880021237,0.3786738823438146,0.9329529749985792,0.4614942284543432,1.577173280630733,0.4005852430196294,obs8
60568.32513689794,12.069517846684905,76.15587020102994,26.538424420043587,33.61844944545898,28.86471993594429,1.467525267436159,0.4605597843947345,0.0994873341056315,0.3986857577212086,-0.4241237424547571,0.4361634033286078,-0.4933592401323617,0.3942856730560694,1.1176066378359988,0.1692829835382606,obs8
60568.37931042339,13.34191492991522,95.38160729294503,23.38350841347006,30.19061324864079,16.220267408879828,3.1246572918330795,0.5357176458478738,1.8566260329364277,0.4928138782194865,-2.4218376735096356,0.519939427520589,-0.9433531983227782,0.4803287519128509,2.9803483473465993,0.5222637489579268,obs8
60568.43782773699,13.323278774041682,82.12084472040773,21.81028078526781,56.51373071987064,23.15716502720295,2.3101392151811067,0.4601146426867859,1.588599805942348,0.326226972905223,-0.8461324628849245,0.4281559350931561,-1.3055458553215835,0.4675153574636945,1.8971058377241223,0.3333046792135106,obs8
60568.49329010375,11.840687321964651,62.97467670437056,14.41631253500436,22.94690424146061,15.649615655903665,2.441115465323489,0.5276516815474752,0.3557930426025252,0.476337305752115,-0.1191978064020561,0.4611182363764289,0.5601604282512667,0.3623298831536888,1.537284572267858,0.1158976074913042,obs8
60568.54930247778,11.13141153473407,59.659483941999945,18.32501215713483,8.090788600615834,17.385742072716077,3.213245710805987,0.576224017982242,0.7683685576758581,0.3669385788724703,-1.745037704106217,0.4996970126470089,0.2599769176796681,0.5566978647111059,1.9170058088553,0.4780571557948456,obs8
60671.1492678105,12.532982002012432,46.77539408596736,11.11890047769097,9.4530754389585,9.472185959005197,1.8570322286601977,0.2211468898828483,-0.0484347825477016,0.1912918385798367,0.8646603673279666,0.1792029614439682,-0.1755466575010208,0.1746548803869506,0.86863414325923,0.1787017664872436,mktobs1
60671.19798336066,13.926939605735242,45.299378670097,3.392565570777916,28.27120695643044,3.1427237013307616,5.979859446471873,0.2005317491026167,2.3576425546968003,0.1828550467789823,1.456649421733876,0.1618687409728565,-1.690578439815719,0.1791753063853624,2.70883917459686,0.1813964228270176,mktobs1
60671.24591825244,10.76011445140466,60.5825268776895,6.134647319711887,29.68348497318542,5.304738014953253,3.0211832074201084,0.1553166438078421,0.8059038697259288,0.1631445543230567,1.5865273129766897,0.1645187757687942,-0.8967924633869492,0.1534914368313315,1.8303091286595288,0.159676858675907,mktobs1
60671.306622227625,6.654290941078216,28.05822207445196,4.819682067387787,32.69037210341171,5.289002380539618,4.303512060211588,0.2190168130159707,0.7723653417649663,0.1681768797090695,-0.8908556510218545,0.2254769298493318,-1.4068341059983676,0.2160588406441451,1.20748897085499,0.1981031421142055,mktobs1
60671.41688699753,3.0839576991274953,49.38610099298999,4.346668811958441,50.76619955638901,4.571749307246285,3.766938863238541,0.1577477585830417,1.063186400402098,0.1488911644275134,1.526355251271146,0.1416124635950761,-1.9123317004788496,0.1524624320343053,1.860344231343175,0.1440150432096415,mktobs1
60675.28547907646,19.876309933606535,40.674408873561305,14.036687587808355,35.85025170631806,16.49264856170869,0.6075363493872858,0.1210116340110823,0.2100561108866598,0.0760038598542956,0.068400818689297,0.0939042987588125,-0.2178033104627179,0.0903201194626553,0.2471118188052926,0.0696394276018513,mktobs2
60675.34143806761,8.087713143322617,61.72040390307977,9.22037016288639,28.025008491481017,7.145619514411469,1.2001090887931811,0.0833505711779059,0.1553733186279369,0.0581769568866324,0.7590639660133242,0.0948557332518453,0.3363306740413244,0.0825125217422896,0.7407121768807216,0.0979688802577692,mktobs2
60675.3951285384,12.320454069413245,40.06485765658516,9.604345120770578,33.79402346167822,13.151728639937076,1.0394940317609078,0.1565964248700518,-0.4081687499241132,0.0788601120530175,-0.0329829496873075,0.0958319241876292,0.3512868569760261,0.1260534222071189,0.4164718041737059,0.0776596488584824,mktobs2
60675.4513220554,7.440858730114996,60.34538135833499,16.620566614267954,6.699656561065217,16.741667300668748,0.7380367359753798,0.1536646179416162,-0.2720512290149147,0.0826919612442003,-0.3519198649714599,0.0790002176954666,0.0494459266048461,0.1231300176980254,0.4453710828889509,0.0803004346229555,mktobs2
60678.19965156549,4.136952767148614,75.86445156478459,12.335577767114868,22.66537267924214,11.220065307249154,0.9122569887631712,0.0927572516851174,-0.0545087177083119,0.0712755610382074,-0.7134551496085745,0.0850102745994539,0.2067664462956048,0.1001734332357587,0.6920787613865984,0.0878156214617367,mktobs3
60678.253384330295,2.0589666115120053,45.81752698615288,10.718108795856343,30.4333238322924,9.57523978189779,0.6903564325570074,0.1263241752416467,0.2565568339951841,0.043826491970028,-0.1755374900820923,0.052885370629347,0.2100984087171353,0.0537740957177434,0.3163042447874492,0.0460982962343207,mktobs3
60678.36744301783,1.703031042125076,33.372663480910816,4.929417535659602,19.901599536537145,5.857756088867408,1.0385229255051676,0.1021021084179275,-0.1388113898809238,0.0541595574027938,0.1408402730484661,0.0773949632641949,0.2066826737291684,0.0573401438659206,0.3465827611009497,0.0382058379083351,mktobs3
60678.374785042055,2.0228331070393324,22.887436306351123,3.8558172672432,38.77765046108053,6.915272904332415,1.3620214228609218,0.1175444870247544,0.095852609154505,0.0650451566872105,0.1328249407546889,0.0948772321381752,0.5281599065620438,0.0824236505983937,0.3117317856361508,0.045102929113628,mktobs3
60678.38815657234,5.1387929962947965,68.31560972266418,8.789815036116746,13.619012029133543,6.817709557116391,1.1357010244705734,0.0887964722561339,-0.7622713100855163,0.077280241682088,0.2195468791186594,0.0806262074748603,0.1546712591376403,0.0764785794110024,0.7758610794936158,0.0792803502306436,mktobs3
60678.427287829465,2.3416657419875264,44.30161507595758,9.556270765995194,27.229514404065185,7.42013613939497,0.9781313334045904,0.1178570267248058,-0.4213313222328871,0.0793186822159749,-0.0495639121692014,0.0694536100368815,0.2663404123200778,0.0650981912041215,0.4333279782622329,0.0775308130013604,mktobs3
60678.442347855824,5.616429545916617,64.85072746339556,8.505502469427867,5.836443661340383,6.0169824511039245,1.1185655729794508,0.092947990536937,-0.2665657871394265,0.0617181636208506,-0.6943181577435472,0.0731617555710008,0.0652844494820949,0.0670849096591849,0.7253979112322726,0.0736082673073285,mktobs3
60678.47816803507,3.913031208794564,67.53205105289499,7.758828742230299,14.456787224768314,7.145287854516515,1.2512701875140473,0.1037654354612626,-0.2620034166499793,0.0588846323459354,-0.7982367606137117,0.0684529951306942,0.1808934686158653,0.0881393872426051,0.8450084218416414,0.0671921899667633,mktobs3
60937.51510466549,3.3566017728298903,42.06053565135049,26.53014593586781,49.392430247365496,29.067749120604887,1.9927907234172468,0.5635406471252927,0.2108468110806384,0.5307329595240531,-0.75655235084564,0.502239095180076,-0.984287768039834,0.50800072010341,0.8381784526797166,0.4725791416107787,askap_too
60937.566719277995,6.007017788942903,84.52441432433787,32.29070277593318,37.06737085801098,24.9162024265018,2.0749684933990897,0.5376804374968486,1.5998078084006355,0.4931578747608285,0.717550388506612,0.4890120500556252,-0.7691362666351238,0.4770433721198251,1.753854966460118,0.4923263650787455,askap_too

